Satire: Computing Rigorous Bounds for Floating-Point Rounding Error in Mixed-Precision Loop-Free Programs

Techniques that rigorously bound the overall rounding error exhibited by a numerical program are of significant interest for communities developing numerical software. However, there are few available tools today that can be used to rigorously bound errors in programs that employ conditional statements (a basic need) as well as mixed-precision arithmetic (a direction of significant future interest) employing global optimization in error analysis. In this paper, we present a new tool that fills this void while also employing an abstraction-guided optimization approach to allow designers to trade error-bound tightness for gains in analysis time -- useful when searching for design alternatives. We first present the basic rigorous analysis framework of Satire and then show how to extend it to incorporate abstractions, conditionals, and mixed-precision arithmetic. We begin by describing Satire's design and its performance on a collection of benchmark examples. We then describe these aspects of Satire: (1) how the error-bound and tool execution time vary with the abstraction level; (2) the additional machinery to handle conditional expression branches, including defining the concepts of instability jumps and instability window widths and measuring these quantities; and (3) how the error changes when a mix of precision values are used. To showcase how \satire can add value during design, we start with a Conjugate Gradient solver and demonstrate how its step size and search direction are affected by different precision settings. Satire is freely available for evaluation, and can be used during the design of numerical routines to effect design tradeoffs guided by rigorous empirical error guarantees.

==> notes.txt <==

Intro tips
The following points should be highlighted in the introduction from highest to lowest importance
    1. Type-cast rounding error extended version of Symbolic Taylor Form of Error Expression.
    2. Ability to handle mixed-precision programs
    3. Reusing derivatives computed through reverse-mode AD to propagate type-cast rounding errors. This reduces the performance overhead over previous implementation by more than half (Point needs to be highlighted in the later sections as well).
    4. Addition of uniform single-precision and mixed-precision benchmarks to test-suite.
    5. Existing Satire features
        5.1 Path Strength Reduction
        5.2 Error-Bound Optimizations
        5.3 Abstraction
        5.4 Handling Conditionals and computing instabilities
     6. Re ran the existing tests from Satire and Seesaw papers along with empirical tests. Can reference the tables.

We also need to send a draft to Arnab. Reminder since we decided today would be the day we do it.

Thanks,
Tanmay

20 pages w/o refs 
25 pgs after rev for final

TT: Points to highlight in the intro: 1, 2, 3 and 4 are the main contributions
    1. Type-cast rounding error extended version of Symbolic Taylor Form of Error Expression.
    2. Ability to handle mixed-precision programs
    3. Reusing derivatives computed through reverse-mode AD to propagate type-cast rounding errors. This reduces the performance overhead over previous implementation by more than half (Point needs to be highlighted in the later sections as well).
    4. Addition of uniform single-precision and mixed-precision benchmarks to test-suite.
    5. Existing Satire features
        5.1 Path Strength Reduction
        5.2 Error-Bound Optimizations
        5.3 Abstraction
        5.4 Handling Conditionals and computing instabilities

1/19/25 :

~~
GG : 
1. Intro
   TT: simple flow-diagram (Fig2 rounded rect ->>) - Done
2. Background
11. Concl

TT


~~

Understanding Overall Doc Structure:

1. Introduction

* Importance
* History/Context/Brief related work
* Contributions

Figure Ending Intro

User Expn     -> FP Err Modeling -> Extract -> Opt -> Maxabs 
Interval inputs                     Err Exp           Err

Roadmap to sections and structure

~~
Stay in family -> use abs error
Mixed prec opt -> abs error good decision guideline
Max Rel Error Opt makes opt problem hard - future work
(TT computes column after the fact..)
~~

2. Background :
~~
Prior Work, Connection with First-Order Error
* Taylor forms (FPTaylor)
* Key eff gain due to first-order (get from "old cav writeup")
* Transition to Satire math
~~
2.1 Interval Formulation, FP Arith:

  ...delta and eps model introduced...
  ...check terminology against FPTaylor terminology..
  ...cite FPT as basis for unit roundoff, mach. eps., ULP...
  ...ULP as a value and ULP as a fn...
  ...MENTION that delta/eps will be recast for MP rounding...
  
<< Move typecast rounding into Satire Section >>

2.2 Sym Taylor Forms (FPT is the idea) and Simpl. to 1-ord.

  (2) and (3)

2.3 Symbolic Error-Bounds, Optimization  

  *  Main idea of Fig 1

  * Optimizer Background
       General nature of Interval-based err opt
          - Int. inputs and max of fns is goal
          - rigorous (Gaol etc) to be rigorous
          - More practical than SMT (used in Rosa)
       IBBA from that French paper (brief)
       Gelpia
       Ibex .. used in our work...

3. Overall Workflow (and Interesting Subprobs spawned)        
  The subprobs are where the technical contribs lie
  and hence dedicated separate sections to follow...


4. Path Strength Reduction

5. Error-Bound Optimization

6. Computational Graph Abstraction
   Fig 5 : FV2 as input, graph left out as dashed line ...

7. Handling Conditionals

8. Mixed Prec Extension
   8.1 Extending Formalism
   8.2 Bound Determination, Optimization

9. Evaluation of Basic Satire/SeeSaw
   9.1 Tool scalability w/o cond. and efficacy of Abstr
      (Tab1)
   9.2 Eval for diff cases
   9.3 Eval with branches (current "9.1")
       9.3.1. (current 9.2)
       9.3.2.  (instab 9.3)

10. Mixed-Prec Evals

11. Concl Remarks
   11.1 Other Related Work
    11.2 Limitations, Future Work

===

Compound Words:
mixed-precision
loop-free
abstraction-guided
error-bound
brute-force
well-known
tight enough
floating-point
second-order
first-order
reverse-mode
divide-and-conquer
information-theoretic
sub-expressions
worst-case
bit-strings
round-off
round-to-nearest
syntax-tree
post-order
upper-bounded
depth-first
multi-rooted
breadth-first
error-laden
sub-boxes
pre-process
non-canonicalized

Macros:

Cite Dorra's thesis and Verificarlo
